Sharp bounds on the smallest eigenvalue of finite element equations with arbitrary meshes without regularity assumptions

A proof for the lower bound is provided for the smallest eigenvalue of finite element equations with arbitrary conforming simplicial meshes. The bound has a similar form as the one by Graham and McLean [SIAM J. Numer. Anal., 44 (2006), pp. 1487--1513] but doesn't require any mesh regularity assumptions, neither global nor local. In particular, it is valid for highly adaptive, anisotropic, or non-regular meshes without any restrictions. In three and more dimensions, the bound depends only on the number of degrees of freedom $N$ and the H\"older mean $M_{1-d/2} (\lvert \tilde{\omega} \rvert / \lvert \omega_i \lvert)$ taken to the power $1-2/d$, $\lvert \tilde{\omega} \rvert$ and $\lvert \omega_i \rvert$ denoting the average mesh patch volume and the volume of the patch corresponding to the $i^{\text{th}}$ mesh node, respectively. In two dimensions, the bound depends on the number of degrees of freedom $N$ and the logarithmic term $(1 + \lvert \ln (N \lvert \omega_{\min} \rvert) \rvert)$, $\lvert \omega_{\min} \rvert$ denoting the volume of the smallest patch. Provided numerical examples demonstrate that the bound is more accurate and less dependent on the mesh non-uniformity than the previously available bounds.

==> e_bakhvalov_type.dat <==
     e_param         lmin        lminE      lminKHX       lminGM
   1.000e+01    2.455e-03    7.564e-04    2.728e-04    3.843e-04
   2.000e+01    3.218e-03    5.462e-04    2.116e-04    3.005e-04
   4.000e+01    3.860e-03    4.234e-04    1.714e-04    2.420e-04
   1.000e+02    4.360e-03    3.247e-04    1.365e-04    1.893e-04
   2.000e+02    4.559e-03    2.756e-04    1.181e-04    1.616e-04
   4.000e+02    4.673e-03    2.393e-04    1.040e-04    1.411e-04
   1.000e+03    4.752e-03    2.038e-04    8.980e-05    1.175e-04


==> e_bakhvalov_type_2.dat <==
     e_param         lmin        lminE      lminKHX       lminGM
   1.000e+01    5.554e-04    7.564e-04    2.737e-04    3.707e-04
   2.000e+01    4.472e-04    5.462e-04    2.122e-04    2.876e-04
   4.000e+01    3.735e-04    4.234e-04    1.718e-04    2.309e-04
   1.000e+02    3.086e-04    3.247e-04    1.367e-04    1.813e-04
   2.000e+02    2.749e-04    2.756e-04    1.182e-04    1.558e-04
   4.000e+02    2.505e-04    2.393e-04    1.041e-04    1.338e-04
   1.000e+03    2.293e-04    2.038e-04    8.991e-05    1.114e-04


==> e_power_graded.dat <==
     e_param         lmin        lminE      lminKHX       lminGM
   2.000e+00    2.999e-03    3.619e-04    1.293e-04    1.885e-04
   2.500e+00    4.176e-03    2.398e-04    8.939e-05    1.343e-04
   3.000e+00    5.538e-03    1.794e-04    6.831e-05    1.047e-04
   3.500e+00    7.085e-03    1.434e-04    5.528e-05    8.592e-05
   4.000e+00    8.815e-03    1.195e-04    4.642e-05    7.297e-05
   4.500e+00    1.073e-02    1.024e-04    4.001e-05    6.346e-05
   5.000e+00    1.282e-02    8.967e-05    3.515e-05    5.618e-05
   5.500e+00    1.510e-02    7.975e-05    3.135e-05    5.041e-05


==> e_power_graded_3d.dat <==
     e_param         lmin        lminE      lminKHX       lminGM
   2.000e+00    6.293e-02    1.447e-02    1.108e-02    4.822e-03
   2.500e+00    9.989e-02    1.155e-02    7.196e-03    2.481e-03
   3.000e+00    1.185e-01    8.732e-03    4.240e-03    1.247e-03
   3.500e+00    9.187e-02    6.330e-03    2.311e-03    6.137e-04
   4.000e+00    7.225e-02    4.439e-03    1.184e-03    2.959e-04
   4.500e+00    5.742e-02    3.031e-03    5.778e-04    1.401e-04
   5.000e+00    4.599e-02    2.024e-03    2.713e-04    6.528e-05
   5.500e+00    3.705e-02    1.326e-03    1.236e-04    2.997e-05


==> e_shishkin.dat <==
     e_param         lmin        lminE      lminKHX       lminGM
   1.000e+01    1.206e-03    1.239e-03    1.140e-03    1.096e-03
   2.000e+01    1.601e-03    1.845e-03    4.931e-04    3.795e-04
   4.000e+01    2.186e-03    9.138e-04    3.146e-04    2.424e-04
   1.000e+02    2.442e-03    5.481e-04    2.128e-04    1.671e-04
   2.000e+02    2.591e-03    4.207e-04    1.709e-04    1.360e-04
   4.000e+02    2.876e-03    3.414e-04    1.428e-04    1.148e-04
   1.000e+03    3.518e-03    2.733e-04    1.173e-04    9.523e-05


==> e_shishkin_2.dat <==
     e_param         lmin        lminE      lminKHX       lminGM
   1.000e+01    9.807e-04    1.458e-03    8.852e-04    7.524e-04
   2.000e+01    5.900e-04    1.508e-03    4.385e-04    3.363e-04
   4.000e+01    4.413e-04    8.227e-04    2.915e-04    2.252e-04
   1.000e+02    3.455e-04    5.140e-04    2.019e-04    1.591e-04
   2.000e+02    3.037e-04    4.003e-04    1.639e-04    1.307e-04
   4.000e+02    2.766e-04    3.278e-04    1.379e-04    1.110e-04
   1.000e+03    2.564e-04    2.645e-04    1.140e-04    9.262e-05


==> e_single_layer.dat <==
     e_param         lmin        lminE      lminKHX       lminGM
   1.000e+01    1.170e-03    1.787e-03    2.121e-04    2.599e-04
   2.000e+01    1.169e-03    1.600e-03    1.700e-04    2.167e-04
   4.000e+01    1.168e-03    1.511e-03    1.418e-04    1.870e-04
   1.000e+02    1.168e-03    1.460e-03    1.163e-04    1.591e-04
   2.000e+02    1.168e-03    1.443e-03    1.024e-04    1.432e-04
   4.000e+02    1.168e-03    1.434e-03    9.146e-05    1.303e-04
   1.000e+03    1.168e-03    1.429e-03    8.013e-05    1.164e-04


==> e_single_layer_3d.dat <==
     e_param         lmin        lminE      lminKHX       lminGM
   1.000e+01    1.055e-02    1.029e-02    1.040e-02    1.029e-03
   2.000e+01    1.038e-02    1.022e-02    8.851e-03    5.108e-04
   4.000e+01    1.029e-02    1.018e-02    7.167e-03    2.544e-04
   1.000e+02    1.024e-02    1.015e-02    4.978e-03    1.015e-04
   2.000e+02    1.022e-02    1.014e-02    3.527e-03    5.072e-05
   4.000e+02    1.021e-02    1.014e-02    2.355e-03    2.535e-05
   1.000e+03    1.021e-02    1.014e-02    1.267e-03    1.014e-05


==> n_bakhvalov_type.dat <==
     N         lmin        lminE      lminKHX       lminGM
    49    7.878e-01    1.379e-01    5.609e-02    7.427e-02
   121    3.586e-01    5.388e-02    2.450e-02    3.055e-02
   225    2.035e-01    2.859e-02    1.367e-02    1.672e-02
   529    9.105e-02    1.202e-02    6.030e-03    7.322e-03
   961    5.134e-02    6.582e-03    3.379e-03    4.120e-03
  1849    2.719e-02    3.407e-03    1.782e-03    2.194e-03
  3969    1.286e-02    1.582e-03    8.402e-04    1.050e-03
  8281    6.228e-03    7.569e-04    4.059e-04    5.153e-04
 16129    3.218e-03    3.881e-04    2.095e-04    2.695e-04
 32041    1.627e-03    1.952e-04    1.059e-04    1.378e-04


==> n_bakhvalov_type_2.dat <==
     N         lmin        lminE      lminKHX       lminGM
    49    1.264e-01    1.376e-01    5.989e-02    7.028e-02
   121    5.378e-02    5.385e-02    2.541e-02    2.884e-02
   225    2.964e-02    2.858e-02    1.402e-02    1.576e-02
   529    1.294e-02    1.202e-02    6.126e-03    6.891e-03
   961    7.227e-03    6.582e-03    3.418e-03    3.878e-03
  1849    3.804e-03    3.407e-03    1.796e-03    2.068e-03
  3969    1.793e-03    1.582e-03    8.448e-04    9.933e-04
  8281    8.663e-04    7.569e-04    4.075e-04    4.901e-04
 16129    4.472e-04    3.881e-04    2.101e-04    2.579e-04
 32041    2.261e-04    1.952e-04    1.061e-04    1.328e-04


==> n_power_graded.dat <==
     N         lmin        lminE      lminKHX       lminGM
    49    1.244e+00    1.864e-01    4.665e-02    6.880e-02
   121    5.951e-01    5.082e-02    1.661e-02    2.375e-02
   225    3.434e-01    2.210e-02    8.192e-03    1.154e-02
   529    1.554e-01    7.386e-03    3.101e-03    4.315e-03
   961    8.795e-02    3.525e-03    1.578e-03    2.186e-03
  1849    4.669e-02    1.596e-03    7.552e-04    1.044e-03
  3969    2.212e-02    6.453e-04    3.210e-04    4.435e-04
  8281    1.072e-02    2.741e-04    1.415e-04    1.959e-04
 16129    5.538e-03    1.275e-04    6.762e-05    9.385e-05
 32041    2.801e-03    5.849e-05    3.174e-05    4.419e-05


==> n_power_graded_3d.dat <==
     N         lmin        lminE      lminKHX       lminGM
   343    4.000e-01    3.942e-02    1.819e-02    5.631e-03
  1331    1.185e-01    7.900e-03    4.209e-03    1.129e-03
  3375    5.000e-02    2.620e-03    1.515e-03    3.743e-04
 12167    1.481e-02    5.761e-04    3.658e-04    8.230e-05


==> n_shishkin.dat <==
     N         lmin        lminE      lminKHX       lminGM
    49    6.452e-01    1.835e-01    7.574e-02    6.623e-02
   121    2.579e-01    8.500e-02    3.646e-02    2.922e-02
   225    1.368e-01    5.008e-02    2.167e-02    1.665e-02
   529    5.689e-02    2.413e-02    1.038e-02    7.661e-03
   961    3.068e-02    1.448e-02    6.152e-03    4.451e-03
  1849    1.552e-02    8.279e-03    3.443e-03    2.452e-03
  3969    6.978e-03    4.313e-03    1.736e-03    1.222e-03
  8281    3.224e-03    2.307e-03    8.939e-04    6.251e-04
 16129    1.601e-03    1.311e-03    4.881e-04    3.403e-04
 32041    7.793e-04    7.352e-04    2.612e-04    1.820e-04


==> n_shishkin_2.dat <==
     N         lmin        lminE      lminKHX       lminGM
    49    1.140e-01    1.536e-01    6.561e-02    5.796e-02
   121    5.118e-02    7.098e-02    3.175e-02    2.564e-02
   225    2.939e-02    4.176e-02    1.894e-02    1.464e-02
   529    1.362e-02    2.008e-02    9.116e-03    6.755e-03
   961    7.927e-03    1.203e-02    5.417e-03    3.931e-03
  1849    4.363e-03    6.862e-03    3.040e-03    2.169e-03
  3969    2.163e-03    3.562e-03    1.538e-03    1.083e-03
  8281    1.096e-03    1.896e-03    7.936e-04    5.539e-04
 16129    5.900e-04    1.072e-03    4.341e-04    3.016e-04
 32041    3.112e-04    5.966e-04    2.326e-04    1.612e-04


==> n_single_layer.dat <==
     N         lmin        lminE      lminKHX       lminGM
    64    1.928e-01    2.296e-01    4.371e-02    5.258e-02
   144    9.992e-02    1.027e-01    2.069e-02    2.339e-02
   256    6.079e-02    5.792e-02    1.202e-02    1.317e-02
   576    2.924e-02    2.582e-02    5.524e-03    5.854e-03
  1024    1.711e-02    1.455e-02    3.160e-03    3.294e-03
  1936    9.351e-03    7.704e-03    1.695e-03    1.743e-03
  4096    4.541e-03    3.645e-03    8.105e-04    8.238e-04
  8464    2.238e-03    1.765e-03    3.953e-04    3.987e-04
 16384    1.170e-03    9.123e-04    2.053e-04    2.060e-04
 32400    5.965e-04    4.615e-04    1.042e-04    1.042e-04


==> n_single_layer_3d.dat <==
     N         lmin        lminE      lminKHX       lminGM
   512    2.726e-02    2.547e-02    2.245e-02    1.273e-03
  1728    1.038e-02    8.040e-03    8.600e-03    4.020e-04
  4096    4.969e-03    3.503e-03    4.180e-03    1.751e-04
 13824    1.671e-03    1.072e-03    1.442e-03    5.360e-05


==> n_uniform.dat <==
     N         lmin        lminE      lminKHX       lminGM
    64    2.412e-01    2.412e-01    2.412e-01    2.412e-01
   144    1.162e-01    1.030e-01    1.156e-01    1.116e-01
   256    6.811e-02    5.682e-02    6.761e-02    6.411e-02
   576    3.154e-02    2.476e-02    3.126e-02    2.913e-02
  1024    1.811e-02    1.379e-02    1.794e-02    1.657e-02
  1936    9.744e-03    7.234e-03    9.649e-03    8.849e-03
  4096    4.671e-03    3.396e-03    4.625e-03    4.216e-03
  8464    2.282e-03    1.636e-03    2.259e-03    2.052e-03
 16384    1.186e-03    8.428e-04    1.174e-03    1.064e-03
 32400    6.025e-04    4.253e-04    5.964e-04    5.393e-04


==> n_uniform_3d.dat <==
     N         lmin        lminE      lminKHX       lminGM
   343    5.709e-02    5.709e-02    5.709e-02    5.709e-02
  3375    7.206e-03    6.217e-03    7.136e-03    6.217e-03
 29791    9.029e-04    7.277e-04    8.920e-04    7.277e-04

